On the Possibility of Breaking Copyleft Licenses When Reusing Code Generated by ChatGPT

AI assistants can help developers by recommending code to be included in their implementations (e.g., suggesting the implementation of a method from its signature). Although useful, these recommendations may mirror copyleft code available in public repositories, exposing developers to the risk of reusing code that they are allowed to reuse only under certain constraints (e.g., a specific license for the derivative software). This paper presents a large-scale study about the frequency and magnitude of this phenomenon in ChatGPT. In particular, we generate more than 70,000 method implementations using a range of configurations and prompts, revealing that a larger context increases the likelihood of reproducing copyleft code, but higher temperature settings can mitigate this issue.

==> response.txt <==
We thank the reviewers for their valuable and constructive feedback. If the paper is accepted, we'll incorporate the answers provided below to the reviewers' questions and address all the specific points raised in the reviews in the camera ready. 

RQ1.Q1 - minimum amount of copyleft code\
This is correct. There might be additional sources of copyleft code we are unaware of (including projects with no license). The reported numbers correspond to the recommendations for copyleft code that we could confirm thanks to the experiment's design. Thanks for raising this point.

RQ1.Q2 - Addition of Copyleft code\
It is true that the addition of copyleft code to a code that already includes copyleft code is not causing the infringement in the first place. However, accumulating copyleft code makes the situation worse, potentially changing the situation from the harmless presence of a small percentage of cloned code to the presence of a significant amount of code all copied from the same source. 
Moreover, we designed the two RQs with a slightly different scenario in mind. That is, the copyleft code already present might be the result of former recommendations produced by ChatGPT and accepted by the developer. The study shows that incidentally accepting some recommendations of copyleft code may increase the chance additional copyleft code from the same source is again recommended by ChatGPT. In a nutshell, if the probability of receiving a recommendation of copyleft code is relatively low at the beginning, it may easily increase after some copyleft code enters into the project (e.g., because of the initial code recommended by ChatGPT). 

R2.Q1 - Jplag configuration\
We use the default configuration, with the JPlag avg similarity used as a similarity function for the study. We use 0.7 as a threshold for similarity, as reported in the last paragraph of page 4 and the first paragraph of page 5.

RQ2.Q2 - Study with access methods\
The purpose of this RQ is to determine if some potentially harmless similarity between a class in a project and a class protected by a copyleft license may increase the probability ChatGPT recommends a copylefted code. Access methods are methods with a trivial and canonical implementation that may appear identical across many classes while carrying very little semantics about the purpose of the class. However, if ChatGPT has access to a copylefted class that shares access methods with a class under implementation, the risk that significant copyleft code is recommended by ChatGPT is higher. In other words, the probability of receiving the recommendation of copyleft code is affected by spurious syntactic similarities that may occur between a class that is under implementation and a copylefted class observed during training.

RQ3.Q1 - Improving clarity\
RQ2 and RQ3 study, considering two different contexts, if and how having unwanted copyleft code inside a class may increase the chance ChatGPT recommends more copyleft code to be included in that class. This initial copyleft code present in the class might be caused by ChatGPT itself. In fact, after accepting an initial ChatGPT's recommendation to include copyleft code in the project, the developer ends up having some copyleft code inside a class. According to our results, when asking again ChatGPT for more code, this situation increases the probability that the copyleft code is recommended by ChatGPT. Thus, if the probability ChatGPT initially recommends copyleft code is relatively small, it increases once copyleft code has been accepted. RQ2 shows that the presence of copyleft code in the class where a new method has to be added increases the probability the next recommendation includes a copyleft implementation. RQ3 shows that this is true even though the copyleft code in the class consists of access methods that carry very little semantics about the class. Of course, in the latter case, the increase in the probability is less prominent than in the former case. In practice, this implies that once a developer has accepted the copyleft code, he/she may easily accumulate more copyleft code with the successive recommendations made by ChatGPT.  

We'll exploit the extra page available for the camera ready to better explain the rationale behind our RQs, to more extensively introduce the basic notions about copyleft code, and add examples that concretely show what happens in the code for the different cases mentioned in the paper.
